The Milky Way and M31 Orbital History: Did the Local Group evolve in isolation?

We use new measurements of the M31 proper motion to examine the Milky Way (MW) - M31 orbit and angular momentum. For Local Group (LG) mass consistent with measured values, and assuming the system evolves in isolation, we show a wide range of orbits is possible. We compare to a sample of LG-like systems in the Illustris simulation and find that $\sim 13\%$ of these pairs have undergone a pericentric passage. Using the simulated sample, we examine how accurately an isolated, two-body model describes the MW-M31 orbit, and show that $\sim 10\%$ of the analogues in the simulation are well-modeled by such an orbit. Systems that evolve in isolation by this definition are found to have a lower rate of major mergers and, in particular, have no major mergers since $z \approx 0.3$. For all systems, we find an increase in the orbital angular momentum, which is fairly independent of the merger rate and is possibly explained by the influence of tidal torques on the LG. Given the likely quiet recent major merger history of the MW, it is plausible that the isolated two-body model appropriately describes the orbit, though recent evidence for a major merger in M31 may complicate this interpretation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
